A Radio Polarisation Study of Magnetic Fields in the Small Magellanic Cloud

Observing the magnetic fields of low-mass interacting galaxies tells us how they have evolved over cosmic time and their importance in galaxy evolution. We have measured the Faraday rotation of 80 extra-galactic radio sources behind the Small Magellanic Cloud (SMC) using the CSIRO Australia Telescope Compact Array (ATCA) with a frequency range of 1.4 -- 3.0 GHz. Both the sensitivity of our observations and the source density are an order of magnitude improvement on previous Faraday rotation measurements of this galaxy. The SMC generally produces negative rotation measures (RMs) after accounting for the Milky Way foreground contribution, indicating that it has a mean coherent line-of-sight magnetic field strength of $-0.3\pm0.1\mu$G, consistent with previous findings. We detect signatures of magnetic fields extending from the north and south of the Bar of the SMC. The random component of the SMC magnetic field has a strength of $\sim 5\mu$G with a characteristic size-scale of magneto-ionic turbulence $< 250$ pc, making the SMC like other low-mass interacting galaxies. The magnetic fields of the SMC and Magellanic Bridge appear similar in direction and strength, hinting at a connection between the two fields as part of the hypothesised `pan-Magellanic' magnetic field.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
